Enumerating Inclusion-Maximal Arithmetic Progressions

We present a simple $\mathcal{O}\left( n^2 \frac{ \log N }{ \log \log N } + N \right)$ enumeration algorithm for solving a problem from mathematical and computational music analysis where, given a strictly increasing integer sequence, $S$, with $n$ entries and maximum value $N$, the task is to enumerate all $m$ $\textit{inclusion-maximal arithmetic progressions (IMAPs)}$ in this sequence. An IMAP is a subsequence, $S' \subseteq S$ with $k>2$ integers, in which (i) the difference between any two consecutive integers is the same number, $d$ (i.e., $S'$ is an $\textit{arithmetic progression}$), (ii) $S'$ cannot be further extended to the left or to the right with any additional integers from $S$ while still remaining an arithmetic progression (i.e., $S'$ is a $\textit{maximal}$ arithmetic progression), and (iii) there is no other maximal arithmetic progression, $S'' \subseteq S$, which $\textit{properly}$ contains $S'$ (i.e., $S'$ is an $\textit{inclusion-maximal}$ arithmetic progression). We further provide proofs for the expected number of IMAPs in random integer sequences, $S$, and a bound on their order of growth. Finally, we provide empirical experiments comparing both (a) the practical running time performance of the proposed algorithm against that of a previously known algorithm which has higher time complexity $\mathcal{O}(N^{2+o(1)}n)$, and (b) the actual enumerated number of IMAPs to that of their mathematically expected number. Notably, the proposed algorithm demonstrates a significant improvement in running time over the previously known algorithm, and in immediate practical applications, will allow for more efficient analysis of large and rhythmically complex musical pieces.

==> figs/expected_imaps.txt <==
n	expected
1	0
2	0
3	0.3
4	0.757142857
5	1.349206349
6	2.103896104
7	2.97960373
8	4.021212121
9	5.205059646
10	6.533119357
11	8.001794645
12	9.644874038
13	11.39544219
14	13.32368591
15	15.39050247
16	17.60630531
17	19.95445321
18	22.48144778
19	25.11835618
20	27.93535107
21	30.88192409
22	33.97962296
23	37.21305393
24	40.63135962
25	44.14950472
26	47.84858767
27	51.67899968
28	55.66836104
29	59.7853847
30	64.08495157
31	68.48477427
32	73.07168535
33	77.78982135
34	82.66121328
35	87.66251045
36	92.84605575
37	98.13400076
38	103.6057106
39	109.2069475
40	114.9618554
41	120.8460466
42	126.9191035
43	133.0916285
44	139.448343
45	145.9303357
46	152.5731821
47	159.3446748
48	166.3006159
49	173.3523286
50	180.5937077
51	187.9673409
52	195.4953107
53	203.1480826
54	210.985811
55	218.9302712
56	227.0582866
57	235.3106271
58	243.7174601
59	252.2575632
60	260.988178
61	269.812763
62	278.8225123
63	287.9599757
64	297.2605503
65	306.6851072
66	316.2935106
67	325.999802
68	335.8972089
69	345.9242238
70	356.1060878
71	366.4138202
72	376.9070284
73	387.5034126
74	398.2853612
75	409.1946045
76	420.2576027
77	431.4498382
78	442.8333935
79	454.3144567
80	465.98122
81	477.7698814
82	489.7223778
83	501.8021428
84	514.0678986
85	526.427774
86	538.9777456
87	551.6605397
88	564.4984739
89	577.459594
90	590.6066055
91	603.8584937
92	617.2962415
93	630.8570942
94	644.5731397
95	658.4219181
96	672.4610554
97	686.5940968
98	700.9133975
99	715.359573
100	729.9700313

==> figs/ima_line.txt <==
x	y
3.698970004	0.966633939
3.77815125	1.209577628
3.84509804	1.41498359
3.903089987	1.592914328
3.954242509	1.749860361
4	1.890253372
4.041392685	2.017254299
4.079181246	2.133197061
4.113943352	2.239854063
4.146128036	2.338603023
4.176091259	2.430536105
4.204119983	2.51653376
4.230448921	2.59731614
4.255272505	2.673479794
4.278753601	2.74552443
4.301029996	2.813872805

==> figs/ima_line_no_opt.txt <==
x	y
3.698970004	1.479994965
3.77815125	1.72174214
3.84509804	1.926136464
3.903089987	2.103190881
3.954242509	2.259363945
4	2.399065511
4.041392685	2.525440949
4.079181246	2.640812686
4.113943352	2.746944395
4.146128036	2.84520701
4.176091259	2.936687316
4.204119983	3.022261427
4.230448921	3.102645948
4.255272505	3.178434491
4.278753601	3.250124302
4.301029996	3.318136057

==> figs/ima_log.txt <==
x	y
3.698970004	0.968993295
3.77815125	1.212119631
3.84509804	1.415830962
3.903089987	1.591902425
3.954242509	1.75019214
4	1.889174919
4.041392685	2.013622828
4.079181246	2.127225398
4.113943352	2.240630157
4.146128036	2.336872348
4.176091259	2.429441967
4.204119983	2.515649001
4.230448921	2.596340613
4.255272505	2.675569644
4.278753601	2.748330934
4.301029996	2.818498434

==> figs/ima_log_no_opt.txt <==
x	y
3.698970004	1.479009932
3.77815125	1.721305276
3.84509804	1.928424145
3.903089987	2.103933948
3.954242509	2.261545695
4	2.397348695
4.041392685	2.524046427
4.079181246	2.63829475
4.113943352	2.746772356
4.146128036	2.845618997
4.176091259	2.937957588
4.204119983	3.021160103
4.230448921	3.103829672
4.255272505	3.178626096
4.278753601	3.249572525
4.301029996	3.31874228

==> figs/ima_times.txt <==
x	y
1000	0.083293333
2000	0.601107333
3000	1.968693
4000	4.703602
5000	9.310935
6000	16.297449
7000	26.05139367
8000	39.07530933
9000	56.259017
10000	77.47737867
11000	103.1864873
12000	134.0372157
13000	174.032419
14000	217.206265
15000	268.8078623
16000	327.8302323
17000	394.7667927
18000	473.7722773
19000	560.184302
20000	658.4130557

==> figs/ima_times_10000_no_opt.txt <==
x	y
1	2.846883667
1.2	276.2311653
1.4	382.6227733
1.6	400.7389663
1.8	377.8531437
2.0	342.949383
2.2	302.5004607
2.4	265.9435483
2.6	233.1681393
2.8	205.0419363
3.0	181.36651
3.2	160.9110857
3.4	145.8465033
3.6	129.940597
3.8	118.656144
4.0	106.624978
4.2	98.02565067
4.4	89.49210333
4.6	82.53893333
4.8	77.811329
5.0	73.410321
5.2	69.65553667
5.4	66.180157
5.6	62.947132
5.8	61.01144633
6.0	59.54943967
6.2	57.50648433
6.4	56.05422233
6.6	55.30523767
6.8	54.779451
7.0	53.95008533
7.2	53.96729933
7.4	53.74647867
7.6	53.949187
7.8	54.07232233
8.0	54.60761967
8.2	54.76822833
8.4	55.26081533
8.6	55.618787
8.8	56.57554367
9.0	57.53245733
9.2	58.249088
9.4	59.425727
9.6	60.58653633
9.8	61.63648767
10.0	62.85466467


==> figs/ima_times_20000_no_opt.txt <==
x	y
1000	0.275504
2000	1.965259
3000	6.479940667
4000	15.32154467
5000	30.13074933
6000	52.63871467
7000	84.80552467
8000	127.0380877
9000	182.6188883
10000	249.6598443
11000	334.2307683
12000	434.8052203
13000	558.1775383
14000	700.8401877
15000	866.877214
16000	1049.929415
17000	1270.07589
18000	1508.780618
19000	1776.529915
20000	2083.254266


==> figs/ima_times_fixed.txt <==
x	y
1	0.255077
1.2	86.31190167
1.4	119.9523973
1.6	125.5474337
1.8	118.2343583
2.0	105.7972143
2.2	93.92672267
2.4	82.51077967
2.6	72.466561
2.8	63.24562233
3.0	56.79428567
3.2	50.566843
3.4	44.15894267
3.6	39.23440567
3.8	35.66781
4.0	32.146437
4.2	29.39185567
4.4	26.96264767
4.6	24.714197
4.8	22.913465
5.0	21.66305233
5.2	20.456191
5.4	19.27022733
5.6	17.997047
5.8	17.344063
6.0	16.683775
6.2	16.03547233
6.4	15.416522
6.6	15.069646
6.8	14.843631
7.0	14.39269367
7.2	14.32762767
7.4	14.11610767
7.6	14.18448833
7.8	13.85409567
8.0	13.88418
8.2	13.785078
8.4	13.81047233
8.6	13.75141533
8.8	13.95227433
9.0	13.99069533
9.2	14.211421
9.4	14.12036267
9.6	14.30646667
9.8	14.47407033
10.0	14.56163567

==> figs/imap_line.txt <==
x	y
3.698970004	-0.932197952
3.77815125	-0.772770287
3.84509804	-0.637976116
3.903089987	-0.521212095
3.954242509	-0.418218929
4	-0.326088402
4.041392685	-0.242746203
4.079181246	-0.166660736
4.113943352	-0.096668892
4.146128036	-0.031866566
4.176091259	0.028462956
4.204119983	0.084897456
4.230448921	0.137909519
4.255272505	0.187890622
4.278753601	0.235168689
4.301029996	0.280021148

==> figs/imap_line_no_opt.txt <==
x	y
3.698970004	-0.296742081
3.77815125	-0.136504342
3.84509804	-0.001025265
3.903089987	0.11633205
3.954242509	0.219848539
4	0.312447193
4.041392685	0.396212865
4.079181246	0.472684932
4.113943352	0.543032414
4.146128036	0.608164009
4.176091259	0.668800074
4.204119983	0.725521325
4.230448921	0.778802749
4.255272505	0.829037813
4.278753601	0.876556107
4.301029996	0.921636467

==> figs/imap_log.txt <==
x	y
3.698970004	-0.936975798
3.77815125	-0.779480487
3.84509804	-0.618103111
3.903089987	-0.517876125
3.954242509	-0.415200804
4	-0.330630424
4.041392685	-0.257434584
4.079181246	-0.158002281
4.113943352	-0.102643832
4.146128036	-0.034849589
4.176091259	0.021787524
4.204119983	0.085533767
4.230448921	0.144621941
4.255272505	0.188359546
4.278753601	0.238193186
4.301029996	0.280645285

==> figs/imap_log_no_opt.txt <==
x	y
3.698970004	-0.305085202
3.77815125	-0.133556107
3.84509804	0.001663488
3.903089987	0.128993432
3.954242509	0.219153074
4	0.309539254
4.041392685	0.380598677
4.079181246	0.481171313
4.113943352	0.542815098
4.146128036	0.600490296
4.176091259	0.664443521
4.204119983	0.740895729
4.230448921	0.781275447
4.255272505	0.839713588
4.278753601	0.882198666
4.301029996	0.900494576

==> figs/imap_times.txt <==
x	y
1000	0.004533333
2000	0.01846
3000	0.039213
4000	0.075402
5000	0.115617667
6000	0.166157333
7000	0.240933333
8000	0.303475667
9000	0.384414
10000	0.467056667
11000	0.552796667
12000	0.695020667
13000	0.789507333
14000	0.922891
15000	1.051447333
16000	1.217681667
17000	1.395153333
18000	1.542977333
19000	1.730586
20000	1.908294

==> figs/imap_times_10000_no_opt.txt <==
x	y
1	1.26E+00
1.2	1.904496333
1.4	2.083140333
1.6	2.204527
1.8	2.210658
2	2.158192
2.2	2.077679333
2.4	2.082711333
2.6	2.007529333
2.8	2.019929667
3	1.877013667
3.2	1.855344333
3.4	1.826899667
3.6	1.844660667
3.8	1.790146667
4	1.759341
4.2	1.731234333
4.4	1.701775333
4.6	1.707731667
4.8	1.692418667
5	1.650809333
5.2	1.580005667
5.4	1.605517667
5.6	1.558746667
5.8	1.551618
6	1.577597
6.2	1.546132667
6.4	1.520594667
6.6	1.521474333
6.8	1.506399
7	1.505776
7.2	1.49981
7.4	1.501925667
7.6	1.488559333
7.8	1.502474333
8	1.519330333
8.2	1.490941333
8.4	1.532014333
8.6	1.497606667
8.8	1.4722
9	1.486763
9.2	1.462889667
9.4	1.441654
9.6	1.420520667
9.8	1.431546
10	1.429843667


==> figs/imap_times_20000_no_opt.txt <==
x	y
1000	0.020299333
2000	0.082932667
3000	0.187204667
4000	0.335585
5000	0.495353
6000	0.735265
7000	1.003837667
8000	1.34584
9000	1.656353667
10000	2.039573
11000	2.402142
12000	3.028107667
13000	3.489917
14000	3.985568667
15000	4.617889333
16000	5.506754667
17000	6.043318
18000	6.913748667
19000	7.624277
20000	7.952333333


==> figs/imap_times_fixed.txt <==
x	y
1	0.141543
1.2	0.32445767
1.4	0.42365067
1.6	0.497131
1.8	0.50648433
2	0.507803
2.2	0.498233
2.4	0.48088167
2.6	0.45822733
2.8	0.43298967
3	0.40736533
3.2	0.41812833
3.4	0.40166333
3.6	0.39100667
3.8	0.37550933
4	0.36100567
4.2	0.370685
4.4	0.36554433
4.6	0.34664467
4.8	0.359638
5	0.33932933
5.2	0.34211467
5.4	0.33669267
5.6	0.32398733
5.8	0.32901267
6	0.33166633
6.2	0.32443767
6.4	0.32026133
6.6	0.32755033
6.8	0.31716967
7	0.31416933
7.2	0.320761
7.4	0.31937833
7.6	0.330555
7.8	0.31926333
8	0.31731567
8.2	0.30835833
8.4	0.30240567
8.6	0.320148
8.8	0.31558233
9	0.31038867
9.2	0.312869
9.4	0.29817867
9.6	0.29745933
9.8	0.299016
10	0.316013

==> figs/num_of_imaps.txt <==
x	y
1	0
1000	67344
2000	271190.3333
3000	608670.3333
4000	1091579.333
5000	1701394.667
6000	2459042
7000	3350050.333
8000	4349153.333
9000	5515700.333
10000	6803697.333
11000	8245763.333
12000	9786379.667
13000	11522176.33
14000	13340628.33
15000	15287624.33
16000	17395706.33
17000	19658044.33
18000	22077774
19000	24567268.67
20000	27224049.67

==> figs/num_of_imaps_fixed.txt <==
x	y
1	1
1.2	5553780.333
1.4	6904247.667
1.6	7419600
1.8	7476916.333
2.0	7377312.333
2.2	7164197.333
2.4	6915312.333
2.6	6686026.333
2.8	6422366
3.0	6149300
3.2	5910383
3.4	5692587.333
3.6	5444110.333
3.8	5261693.667
4.0	5058358.333
4.2	4891439
4.4	4728085.333
4.6	4527367.333
4.8	4370764.667
5.0	4249517.333
5.2	4131156.333
5.4	4003570.333
5.6	3847407.667
5.8	3738597
6.0	3656223
6.2	3557240
6.4	3441733
6.6	3357853.667
6.8	3290119
7.0	3197214.667
7.2	3120824.333
7.4	3061391.333
7.6	2985718.333
7.8	2903592
8.0	2854956
8.2	2786456.667
8.4	2723417
8.6	2657194.667
8.8	2612581
9.0	2561080
9.2	2501180.667
9.4	2450146.667
9.6	2398149.333
9.8	2372192.333
10.0	2319584.333

==> figs/runs_imaps.txt <==
n	run1	run2	run3	run4	run5	run6	run7	run8	run9	run10
1	0	0	0	0	0	0	0	0	0	0
2	0	0	0	0	0	0	0	0	0	0
3	0	1	1	0	0	0	0	0	1	0
4	1	1	1	1	1	1	1	2	1	1
5	1	1	1	1	1	2	2	2	1	3
6	2	2	1	2	1	1	3	2	1	3
7	3	5	1	2	4	4	3	4	3	5
8	4	3	6	6	3	4	5	4	1	3
9	4	5	5	8	4	5	6	4	5	8
10	7	6	4	6	8	6	7	5	6	6
11	9	7	5	10	6	8	7	7	6	10
12	7	9	10	12	11	8	8	8	6	12
13	13	13	15	12	12	15	13	11	16	9
14	15	10	11	13	8	15	12	15	12	14
15	19	13	15	19	17	15	17	17	16	14
16	20	18	19	15	16	21	16	17	18	20
17	19	16	20	22	20	18	20	13	16	18
18	21	28	25	23	25	25	22	22	25	27
19	22	28	24	25	23	20	29	25	26	33
20	27	23	28	25	31	24	28	33	34	30
21	36	22	34	34	29	29	28	40	34	31
22	36	32	37	41	30	31	40	37	41	39
23	42	37	31	45	44	35	34	34	37	42
24	34	41	42	36	35	41	42	29	41	43
25	39	48	40	59	47	50	42	45	52	42
26	49	47	48	44	45	46	47	47	44	48
27	56	50	46	48	50	52	51	55	45	49
28	56	50	50	67	50	64	59	62	55	58
29	71	62	59	54	60	40	60	56	49	59
30	70	73	64	59	71	74	66	59	59	57
31	64	62	64	74	67	67	72	65	69	58
32	67	73	79	58	69	66	70	70	73	74
33	83	70	86	85	75	76	76	82	73	75
34	82	92	75	90	88	74	91	80	73	88
35	78	89	99	85	96	78	77	99	100	84
36	89	83	92	97	91	94	89	101	97	100
37	109	97	107	100	92	80	99	91	99	103
38	96	118	101	120	103	102	112	100	96	94
39	109	107	118	105	109	109	118	103	116	99
40	120	121	102	118	122	110	121	117	118	115
41	132	116	117	114	108	121	117	127	121	106
42	129	126	144	118	130	143	117	98	132	114
43	124	120	135	145	118	146	144	119	121	125
44	123	137	144	133	135	132	139	130	140	149
45	139	119	148	146	135	151	137	145	134	151
46	158	147	146	149	157	148	172	153	150	165
47	168	149	175	161	132	161	161	147	156	164
48	162	177	164	157	170	167	179	176	160	148
49	193	169	169	154	170	178	181	178	176	181
50	175	178	189	173	170	183	189	185	169	177
51	206	175	179	215	199	187	188	202	193	188
52	206	201	176	212	198	181	213	186	183	205
53	202	199	210	201	206	192	213	208	208	197
54	220	210	200	196	181	197	215	219	224	217
55	223	221	206	220	218	211	238	198	230	225
56	241	253	225	235	215	237	222	220	227	235
57	215	250	242	242	236	222	231	236	246	235
58	249	228	241	234	237	231	244	223	242	232
59	262	257	265	270	235	240	256	260	239	266
60	254	261	256	250	267	274	247	263	265	242
61	292	270	242	256	289	273	265	275	261	286
62	268	293	290	283	273	282	274	288	261	265
63	287	292	280	264	279	296	290	305	280	311
64	290	311	284	288	304	292	298	295	269	298
65	296	302	301	301	326	286	318	295	284	303
66	312	303	352	298	322	303	314	308	306	313
67	316	294	332	338	340	345	316	354	339	329
68	361	336	349	314	323	324	328	336	331	344
69	339	338	361	367	331	291	342	378	349	355
70	379	364	376	338	352	372	331	351	359	362
71	364	356	367	375	359	385	357	375	362	389
72	372	392	352	408	371	379	390	375	360	393
73	410	385	393	410	404	415	360	373	408	419
74	414	392	410	413	376	401	411	399	381	386
75	415	426	415	356	432	448	402	401	432	392
76	421	385	431	439	412	397	410	432	401	434
77	424	429	432	445	450	436	424	404	414	450
78	421	466	420	453	454	445	446	454	419	439
79	443	464	457	450	467	435	457	444	457	462
80	444	416	473	416	467	473	491	482	468	486
81	481	493	505	495	486	465	476	493	470	471
82	470	500	494	511	495	503	522	491	504	517
83	482	494	504	520	497	501	523	541	528	525
84	508	504	506	507	533	471	495	503	516	495
85	487	568	527	572	543	538	540	484	520	558
86	508	534	555	513	529	520	538	588	537	557
87	585	546	567	566	610	520	564	526	561	570
88	572	565	588	570	519	564	568	524	569	556
89	593	544	579	593	554	593	574	582	571	583
90	578	576	551	587	589	615	613	621	594	573
91	609	615	607	611	611	629	573	599	614	607
92	602	579	614	624	627	619	585	633	587	639
93	618	612	649	660	609	565	647	628	646	636
94	622	661	648	646	614	653	650	663	638	605
95	697	678	680	655	652	603	684	698	640	652
96	672	666	656	677	689	669	634	644	683	684
97	692	666	664	666	695	727	679	718	687	724
98	673	689	628	692	705	707	687	681	705	694
99	718	682	713	716	754	717	706	752	693	747
100	740	745	755	740	748	725	732	738	756	711
